The Chemical Homogeneity of Sun-like Stars in the Solar Neighborhood

The compositions of stars are a critical diagnostic tool for many topics in astronomy such as the evolution of our Galaxy, the formation of planets, and the uniqueness of the Sun. Previous spectroscopic measurements indicate a large intrinsic variation in the elemental abundance patterns of stars with similar overall metal content. However, systematic errors arising from inaccuracies in stellar models are known to be a limiting factor in such studies, and thus it is uncertain to what extent the observed diversity of stellar abundance patterns is real. Here we report the abundances of 30 elements with precisions of 2% for 79 Sun-like stars within 100 parsecs. Systematic errors are minimized in this study by focusing on solar twin stars and performing a line-by-line differential analysis using high-resolution, high-signal-to-noise spectra. We resolve [X/Fe] abundance trends in galactic chemical evolution at precisions of $10^{-3}$ dex Gyr$^{-1}$ and reveal that stars with similar ages and metallicities have nearly identical abundance patterns. Contrary to previous results, we find that the ratios of carbon-to-oxygen and magnesium-to-silicon in solar metallicity stars are homogeneous to within 10% throughout the solar neighborhood, implying that exoplanets may exhibit much less compositional diversity than previously thought. Finally, we demonstrate that the Sun has a subtle deficiency in refractory material relative to >80% of solar twins (at 2$\sigma$ confidence), suggesting a possible signpost for planetary systems like our own.

==> table_abunds.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---     Star      Star identifier
  11- 16 F6.3   [-]     [CI/H]    Differential abundance of species CI relative to Solar
  18- 22 F5.3   [-]   u_[CI/H]    Estimated uncertainty
  24- 29 F6.3   [-]     [CH/H]    Differential abundance of species CH relative to Solar
  31- 35 F5.3   [-]   u_[CH/H]    Estimated uncertainty
  37- 42 F6.3   [-]     [OI/H]    ?Differential abundance of species OI relative to Solar
  44- 48 F5.3   [-]   u_[OI/H]    ?Estimated uncertainty
  50- 55 F6.3   [-]     [NaI/H]   Differential abundance of species NaI relative to Solar
  57- 61 F5.3   [-]   u_[NaI/H]   Estimated uncertainty
  63- 68 F6.3   [-]     [MgI/H]   Differential abundance of species MgI relative to Solar
  70- 74 F5.3   [-]   u_[MgI/H]   Estimated uncertainty
  76- 81 F6.3   [-]     [AlI/H]   Differential abundance of species AlI relative to Solar
  83- 87 F5.3   [-]   u_[AlI/H]   Estimated uncertainty
  89- 94 F6.3   [-]     [SiI/H]   Differential abundance of species SiI relative to Solar
  96-100 F5.3   [-]   u_[SiI/H]   Estimated uncertainty
 102-107 F6.3   [-]     [SI/H]    Differential abundance of species SI relative to Solar
 109-113 F5.3   [-]   u_[SI/H]    Estimated uncertainty
 115-120 F6.3   [-]     [CaI/H]   Differential abundance of species CaI relative to Solar
 122-126 F5.3   [-]   u_[CaI/H]   Estimated uncertainty
 128-133 F6.3   [-]     [ScI/H]   Differential abundance of species ScI relative to Solar
 135-139 F5.3   [-]   u_[ScI/H]   Estimated uncertainty
 141-146 F6.3   [-]     [ScII/H]  Differential abundance of species ScII relative to Solar
 148-152 F5.3   [-]   u_[ScII/H]  Estimated uncertainty
 154-159 F6.3   [-]     [TiI/H]   Differential abundance of species TiI relative to Solar
 161-165 F5.3   [-]   u_[TiI/H]   Estimated uncertainty
 167-172 F6.3   [-]     [TiII/H]  Differential abundance of species TiII relative to Solar
 174-178 F5.3   [-]   u_[TiII/H]  Estimated uncertainty
 180-185 F6.3   [-]     [VI/H]    Differential abundance of species VI relative to Solar
 187-191 F5.3   [-]   u_[VI/H]    Estimated uncertainty
 193-198 F6.3   [-]     [CrI/H]   Differential abundance of species CrI relative to Solar
 200-204 F5.3   [-]   u_[CrI/H]   Estimated uncertainty
 206-211 F6.3   [-]     [CrII/H]  Differential abundance of species CrII relative to Solar
 213-217 F5.3   [-]   u_[CrII/H]  Estimated uncertainty
 219-224 F6.3   [-]     [MnI/H]   Differential abundance of species MnI relative to Solar
 226-230 F5.3   [-]   u_[MnI/H]   Estimated uncertainty
 232-237 F6.3   [-]     [CoI/H]   Differential abundance of species CoI relative to Solar
 239-243 F5.3   [-]   u_[CoI/H]   Estimated uncertainty
 245-250 F6.3   [-]     [NiI/H]   Differential abundance of species NiI relative to Solar
 252-256 F5.3   [-]   u_[NiI/H]   Estimated uncertainty
 258-263 F6.3   [-]     [CuI/H]   Differential abundance of species CuI relative to Solar
 265-269 F5.3   [-]   u_[CuI/H]   Estimated uncertainty
 271-276 F6.3   [-]     [ZnI/H]   Differential abundance of species ZnI relative to Solar
 278-282 F5.3   [-]   u_[ZnI/H]   Estimated uncertainty
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
HIP10175  -0.083 0.007 -0.076 0.006 -0.004 0.009 -0.079 0.022 -0.034 0.007 -0.062 0.008 -0.038 0.003 -0.026 0.012 -0.005 0.005 -0.047 0.013 -0.047 0.008 -0.005 0.005 -0.027 0.005 -0.030 0.004 -0.015 0.005 -0.024 0.007 -0.057 0.005 -0.056 0.004 -0.069 0.003 -0.084 0.013 -0.076 0.006 
HIP101905 -0.052 0.009 -0.015 0.022  0.019 0.014 -0.005 0.012  0.062 0.008  0.054 0.002  0.063 0.004 -0.016 0.027  0.112 0.005  0.082 0.010  0.077 0.007  0.103 0.006  0.092 0.007  0.093 0.009  0.086 0.005  0.082 0.011  0.042 0.006  0.050 0.005  0.050 0.005  0.003 0.031 -0.009 0.016 
HIP102040 -0.092 0.051 -0.166 0.006 -0.058 0.006 -0.151 0.008 -0.078 0.003 -0.101 0.008 -0.084 0.005 -0.145 0.014 -0.046 0.005 -0.083 0.009 -0.055 0.026 -0.045 0.005 -0.055 0.006 -0.080 0.006 -0.088 0.004 -0.087 0.012 -0.143 0.005 -0.093 0.007 -0.118 0.004 -0.146 0.034 -0.157 0.020 
HIP102152 -0.001 0.008 -0.033 0.006  0.035 0.010 -0.044 0.014  0.015 0.010  0.010 0.004 -0.013 0.003 -0.028 0.022 -0.010 0.005 -0.032 0.011 -0.012 0.005 -0.007 0.005 -0.017 0.006 -0.025 0.006 -0.021 0.004 -0.017 0.009 -0.043 0.005 -0.034 0.008 -0.033 0.004 -0.014 0.004 -0.012 0.011 
HIP10303   0.076 0.004  0.063 0.003  0.081 0.007  0.102 0.012  0.121 0.005  0.137 0.004  0.108 0.002  0.080 0.014  0.109 0.003  0.098 0.010  0.128 0.006  0.117 0.005  0.111 0.006  0.119 0.006  0.111 0.005  0.112 0.007  0.123 0.004  0.104 0.005  0.124 0.004  0.118 0.021  0.108 0.020 
HIP104045  0.009 0.008  0.008 0.007  0.035 0.008  0.026 0.009  0.040 0.004  0.038 0.004  0.045 0.002  0.044 0.028  0.059 0.005  0.026 0.012  0.051 0.007  0.048 0.005  0.040 0.006  0.042 0.005  0.048 0.004  0.058 0.006  0.045 0.004  0.037 0.004  0.048 0.003  0.031 0.006  0.022 0.010 
HIP105184 -0.091 0.010 -0.078 0.011 -0.002 0.013 -0.060 0.013 -0.006 0.009 -0.035 0.013 -0.011 0.004 -0.044 0.016  0.042 0.005  0.006 0.010 -0.020 0.007  0.034 0.006  0.010 0.007  0.008 0.008  0.014 0.006  0.012 0.012 -0.050 0.005 -0.036 0.005 -0.051 0.005 -0.081 0.028 -0.076 0.013 
HIP108158  0.156 0.005  0.098 0.008  0.198 0.011  0.088 0.008  0.193 0.011  0.210 0.012  0.118 0.002  0.151 0.022  0.102 0.005  0.138 0.010  0.161 0.008  0.160 0.006  0.159 0.006  0.133 0.008  0.070 0.005  0.074 0.016  0.033 0.004  0.128 0.004  0.082 0.005  0.164 0.026  0.191 0.017 
HIP108468 -0.086 0.011 -0.116 0.005 -0.041 0.008 -0.141 0.008 -0.059 0.010 -0.062 0.004 -0.089 0.002 -0.108 0.012 -0.078 0.005 -0.101 0.007 -0.079 0.007 -0.081 0.005 -0.075 0.006 -0.105 0.006 -0.111 0.004 -0.091 0.009 -0.149 0.005 -0.108 0.004 -0.125 0.004 -0.118 0.024 -0.130 0.009 
HIP109821 -0.011 0.024 -0.122 0.004  0.015 0.013 -0.147 0.011 -0.026 0.007 -0.010 0.004 -0.073 0.004 -0.075 0.014 -0.061 0.005 -0.080 0.012 -0.044 0.006 -0.035 0.006 -0.032 0.006 -0.092 0.006 -0.124 0.005 -0.103 0.005 -0.186 0.005 -0.100 0.004 -0.136 0.004 -0.097 0.012 -0.097 0.005 
HIP114328  0.066 0.021  0.014 0.006               0.017 0.003  0.012 0.009  0.019 0.002  0.007 0.004  0.058 0.013 -0.007 0.005  0.029 0.004  0.005 0.010 -0.004 0.005 -0.002 0.006 -0.004 0.005 -0.015 0.005  0.007 0.010 -0.011 0.004  0.003 0.006 -0.010 0.003  0.031 0.003  0.007 0.011 
HIP114615 -0.092 0.012 -0.087 0.006 -0.025 0.009 -0.102 0.015 -0.064 0.012 -0.084 0.012 -0.068 0.003 -0.044 0.028 -0.044 0.006 -0.068 0.013 -0.075 0.009 -0.048 0.007 -0.058 0.006 -0.066 0.007 -0.061 0.007 -0.046 0.007 -0.099 0.005 -0.086 0.007 -0.105 0.005 -0.120 0.033 -0.090 0.014 
HIP115577  0.133 0.009  0.051 0.004  0.141 0.009  0.059 0.010  0.165 0.012  0.185 0.010  0.084 0.002  0.111 0.015  0.068 0.004  0.087 0.013  0.123 0.008  0.124 0.005  0.125 0.006  0.083 0.005  0.023 0.005  0.029 0.007 -0.027 0.005  0.071 0.004  0.030 0.004  0.115 0.021  0.138 0.015 
HIP116906  0.015 0.008 -0.010 0.011  0.048 0.012  0.023 0.010  0.057 0.007  0.052 0.012  0.024 0.002 -0.008 0.010  0.015 0.004  0.035 0.009  0.044 0.007  0.028 0.004  0.033 0.005  0.019 0.004  0.001 0.004  0.013 0.009 -0.017 0.004  0.034 0.005  0.005 0.003  0.053 0.003  0.017 0.005 
HIP117367  0.049 0.004  0.029 0.008  0.063 0.012  0.066 0.011  0.056 0.007  0.048 0.013  0.046 0.004  0.038 0.018  0.025 0.004  0.038 0.006  0.058 0.008  0.026 0.005  0.036 0.005  0.027 0.005  0.018 0.004  0.028 0.007  0.027 0.003  0.050 0.005  0.037 0.003  0.065 0.010  0.044 0.004 
HIP118115 -0.018 0.006 -0.051 0.007  0.039 0.006 -0.088 0.010  0.012 0.006  0.016 0.008 -0.023 0.003 -0.029 0.012 -0.005 0.005 -0.018 0.012  0.014 0.014  0.001 0.005  0.004 0.006 -0.038 0.006 -0.046 0.004 -0.035 0.007 -0.102 0.005 -0.050 0.005 -0.069 0.004 -0.034 0.007 -0.044 0.010 
HIP11915  -0.098 0.005 -0.107 0.004 -0.052 0.009 -0.108 0.012 -0.072 0.008 -0.097 0.002 -0.079 0.003 -0.056 0.025 -0.051 0.004 -0.080 0.007 -0.103 0.006 -0.059 0.005 -0.077 0.006 -0.076 0.005 -0.061 0.005 -0.061 0.006 -0.094 0.005 -0.101 0.006 -0.104 0.004 -0.120 0.022 -0.118 0.016 
HIP14501   0.007 0.011 -0.130 0.004  0.044 0.017 -0.092 0.011  0.019 0.010  0.034 0.008 -0.057 0.003 -0.035 0.012 -0.077 0.004 -0.054 0.020 -0.021 0.009 -0.013 0.005 -0.013 0.006 -0.071 0.005 -0.154 0.004 -0.142 0.008 -0.231 0.005 -0.073 0.004 -0.139 0.003 -0.063 0.012 -0.041 0.004 
HIP14614  -0.141 0.020 -0.162 0.005 -0.081 0.005 -0.131 0.014 -0.096 0.009 -0.116 0.004 -0.103 0.004 -0.106 0.014 -0.088 0.005 -0.099 0.006 -0.102 0.009 -0.087 0.005 -0.096 0.006 -0.115 0.005 -0.122 0.004 -0.106 0.008 -0.141 0.006 -0.124 0.005 -0.134 0.004 -0.141 0.020 -0.146 0.009 
HIP15527  -0.053 0.010 -0.094 0.005 -0.019 0.010 -0.133 0.010 -0.039 0.007 -0.036 0.004 -0.068 0.002 -0.062 0.015 -0.044 0.005 -0.082 0.010 -0.068 0.007 -0.044 0.004 -0.043 0.005 -0.073 0.005 -0.073 0.005 -0.060 0.009 -0.113 0.005 -0.099 0.004 -0.106 0.004 -0.105 0.012 -0.099 0.012 
HIP18844   0.082 0.021  0.020 0.007  0.064 0.008  0.046 0.008  0.087 0.015  0.088 0.003  0.042 0.002  0.051 0.015  0.031 0.008  0.046 0.009  0.057 0.008  0.047 0.004  0.048 0.006  0.041 0.005  0.018 0.004  0.016 0.005  0.009 0.004  0.047 0.004  0.027 0.004  0.073 0.012  0.061 0.009 
HIP1954   -0.130 0.013 -0.137 0.005 -0.065 0.008 -0.102 0.010 -0.076 0.009 -0.098 0.007 -0.086 0.003 -0.086 0.003 -0.064 0.003 -0.096 0.008 -0.099 0.006 -0.062 0.003 -0.086 0.005 -0.086 0.003 -0.082 0.005 -0.085 0.008 -0.107 0.003 -0.108 0.003 -0.118 0.003 -0.109 0.010 -0.122 0.006 
HIP22263  -0.113 0.008 -0.079 0.017 -0.007 0.011 -0.044 0.013 -0.004 0.015 -0.031 0.013  0.001 0.003 -0.086 0.013  0.064 0.008  0.013 0.013 -0.008 0.008  0.044 0.008  0.025 0.006  0.029 0.010  0.046 0.007  0.048 0.011 -0.006 0.006 -0.028 0.006 -0.027 0.006 -0.067 0.034 -0.054 0.016 
HIP25670  -0.026 0.023 -0.005 0.003  0.053 0.006  0.040 0.011  0.066 0.011  0.053 0.014  0.049 0.004  0.022 0.009  0.061 0.004  0.039 0.013  0.053 0.006  0.062 0.004  0.055 0.005  0.058 0.004  0.060 0.004  0.061 0.006  0.055 0.004  0.047 0.005  0.054 0.003  0.045 0.003  0.025 0.008 
HIP28066   0.005 0.007 -0.130 0.004  0.050 0.007 -0.076 0.011  0.046 0.017  0.067 0.003 -0.038 0.002 -0.053 0.017 -0.056 0.004 -0.020 0.021  0.005 0.010  0.016 0.005  0.008 0.006 -0.046 0.005 -0.145 0.005 -0.146 0.007 -0.231 0.005 -0.049 0.004 -0.124 0.003 -0.051 0.011 -0.024 0.006 
HIP29432  -0.085 0.019 -0.137 0.004 -0.077 0.011 -0.114 0.010 -0.108 0.005 -0.107 0.004 -0.106 0.002 -0.102 0.008 -0.099 0.004 -0.128 0.008 -0.112 0.012 -0.100 0.004 -0.115 0.006 -0.113 0.005 -0.115 0.005 -0.116 0.006 -0.128 0.005 -0.123 0.006 -0.129 0.003 -0.128 0.012 -0.128 0.013 
HIP29525  -0.085 0.020 -0.091 0.014 -0.011 0.014 -0.067 0.021 -0.068 0.015 -0.084 0.028 -0.054 0.004 -0.013 0.031  0.003 0.009 -0.003 0.021 -0.076 0.013 -0.023 0.010 -0.042 0.011 -0.030 0.014  0.002 0.011  0.008 0.013 -0.050 0.010 -0.065 0.011 -0.078 0.007 -0.130 0.026 -0.058 0.011 
HIP30037   0.028 0.025  0.007 0.011  0.009 0.008 -0.006 0.008  0.009 0.014  0.029 0.009 -0.001 0.003  0.050 0.026  0.007 0.008 -0.002 0.007  0.002 0.011  0.009 0.004 -0.001 0.008  0.011 0.006  0.012 0.005  0.014 0.008  0.022 0.008 -0.001 0.007  0.010 0.004  0.004 0.011  0.010 0.017 
HIP30158   0.021 0.007 -0.010 0.009  0.055 0.011  0.012 0.008  0.030 0.008  0.050 0.002  0.009 0.002  0.035 0.021  0.009 0.005 -0.015 0.008  0.017 0.007  0.016 0.005  0.003 0.006  0.007 0.006 -0.003 0.005  0.004 0.007 -0.001 0.005  0.008 0.004  0.003 0.003  0.037 0.014  0.026 0.013 
HIP30476   0.063 0.009 -0.035 0.007  0.123 0.016 -0.026 0.008  0.081 0.009  0.096 0.009  0.030 0.003  0.040 0.016  0.021 0.006  0.010 0.012  0.064 0.009  0.062 0.005  0.066 0.006  0.017 0.005 -0.031 0.004 -0.020 0.005 -0.083 0.005  0.009 0.004 -0.029 0.003  0.024 0.008  0.054 0.010 
HIP30502  -0.117 0.007 -0.139 0.006 -0.053 0.012 -0.087 0.014 -0.035 0.009 -0.018 0.009 -0.052 0.003 -0.117 0.018 -0.034 0.006 -0.059 0.013 -0.044 0.006 -0.028 0.005 -0.039 0.007 -0.059 0.005 -0.061 0.004 -0.063 0.007 -0.085 0.005 -0.066 0.006 -0.074 0.003 -0.064 0.002 -0.093 0.005 
HIP3203   -0.169 0.020 -0.159 0.017 -0.036 0.016 -0.139 0.021 -0.092 0.022 -0.108 0.006 -0.087 0.004 -0.112 0.009 -0.018 0.008 -0.064 0.018 -0.099 0.011 -0.038 0.010 -0.065 0.008 -0.058 0.013 -0.049 0.010 -0.042 0.012 -0.124 0.008 -0.115 0.011 -0.134 0.008 -0.168 0.055 -0.140 0.018 
HIP33094   0.180 0.023  0.085 0.012  0.178 0.015  0.091 0.006  0.186 0.012  0.214 0.014  0.121 0.005  0.138 0.040  0.080 0.007  0.108 0.016  0.161 0.014  0.145 0.009  0.159 0.010  0.108 0.009  0.034 0.008  0.045 0.013 -0.010 0.008  0.118 0.007  0.059 0.006  0.171 0.031  0.188 0.024 
HIP34511  -0.117 0.016 -0.131 0.006 -0.041 0.006 -0.113 0.012 -0.083 0.011 -0.121 0.004 -0.084 0.004 -0.088 0.008 -0.059 0.009 -0.111 0.020 -0.105 0.007 -0.082 0.005 -0.086 0.006 -0.105 0.007 -0.092 0.006 -0.085 0.009 -0.124 0.004 -0.112 0.007 -0.121 0.004 -0.130 0.020 -0.128 0.010 
HIP36512  -0.143 0.016 -0.163 0.005 -0.106 0.003 -0.146 0.005 -0.105 0.009 -0.113 0.003 -0.116 0.003 -0.105 0.007 -0.107 0.003 -0.129 0.007 -0.125 0.005 -0.102 0.003 -0.116 0.006 -0.123 0.003 -0.134 0.003 -0.129 0.007 -0.159 0.003 -0.128 0.004 -0.144 0.002 -0.142 0.013 -0.158 0.010 
HIP36515  -0.117 0.013 -0.124 0.016 -0.019 0.017 -0.123 0.018 -0.097 0.018 -0.091 0.006 -0.072 0.004 -0.062 0.033  0.006 0.011 -0.035 0.023 -0.107 0.014 -0.024 0.013 -0.055 0.011 -0.008 0.019 -0.004 0.012 -0.012 0.015 -0.070 0.011 -0.096 0.012 -0.102 0.010 -0.165 0.038 -0.100 0.016 
HIP38072   0.012 0.016  0.020 0.018  0.079 0.016  0.065 0.009  0.061 0.011  0.091 0.004  0.061 0.004  0.033 0.019  0.112 0.011  0.133 0.026  0.098 0.012  0.108 0.011  0.082 0.012  0.122 0.013  0.102 0.010  0.088 0.013  0.075 0.008  0.077 0.008  0.063 0.007  0.039 0.017  0.043 0.020 
HIP40133   0.040 0.008  0.051 0.006  0.090 0.010  0.112 0.005  0.148 0.007  0.160 0.004  0.117 0.003  0.073 0.019  0.122 0.004  0.122 0.011  0.155 0.006  0.136 0.005  0.132 0.006  0.134 0.005  0.123 0.004  0.114 0.007  0.120 0.004  0.122 0.004  0.135 0.004  0.137 0.015  0.112 0.019 
HIP41317  -0.092 0.005 -0.139 0.003 -0.028 0.007 -0.105 0.010 -0.024 0.006 -0.012 0.016 -0.059 0.003 -0.079 0.009 -0.043 0.003 -0.052 0.010 -0.042 0.006 -0.030 0.004 -0.042 0.005 -0.059 0.004 -0.082 0.004 -0.080 0.007 -0.112 0.004 -0.074 0.003 -0.093 0.003 -0.076 0.004 -0.089 0.008 
HIP42333  -0.026 0.014  0.038 0.020  0.057 0.013  0.078 0.011  0.085 0.014  0.090 0.004  0.092 0.003  0.049 0.017  0.148 0.007  0.117 0.016  0.087 0.009  0.127 0.009  0.100 0.009  0.127 0.011  0.148 0.008  0.138 0.012  0.117 0.008  0.077 0.008  0.089 0.006  0.053 0.022  0.081 0.020 
HIP43297  -0.056 0.012 -0.002 0.007  0.027 0.011  0.017 0.010  0.062 0.017  0.057 0.004  0.051 0.003  0.036 0.022  0.094 0.006  0.058 0.012  0.042 0.007  0.093 0.006  0.071 0.005  0.091 0.007  0.098 0.006  0.091 0.009  0.065 0.006  0.043 0.005  0.048 0.004  0.017 0.011  0.034 0.030 
HIP44713   0.065 0.005  0.061 0.010  0.086 0.006  0.028 0.008  0.093 0.009  0.109 0.009  0.070 0.003  0.089 0.010  0.073 0.004  0.053 0.015  0.084 0.009  0.078 0.005  0.082 0.005  0.062 0.004  0.066 0.004  0.070 0.007  0.042 0.005  0.049 0.004  0.045 0.003  0.081 0.003  0.078 0.014 
HIP44935   0.037 0.014  0.007 0.006  0.043 0.009  0.069 0.008  0.067 0.003  0.086 0.003  0.056 0.003  0.045 0.010  0.045 0.005  0.049 0.013  0.095 0.018  0.058 0.005  0.063 0.006  0.054 0.006  0.041 0.005  0.040 0.007  0.044 0.004  0.056 0.005  0.052 0.004  0.076 0.006  0.057 0.021 
HIP44997  -0.060 0.019 -0.055 0.007  0.032 0.016 -0.036 0.027 -0.024 0.006 -0.017 0.007 -0.025 0.002 -0.027 0.014 -0.003 0.003  0.001 0.009 -0.029 0.006 -0.011 0.004 -0.022 0.006 -0.022 0.005 -0.009 0.004 -0.015 0.005 -0.011 0.004 -0.035 0.007 -0.016 0.004 -0.037 0.009 -0.060 0.004 
HIP4909   -0.113 0.016 -0.038 0.026  0.015 0.020 -0.038 0.017 -0.005 0.018 -0.034 0.014  0.002 0.004 -0.047 0.012  0.060 0.006  0.048 0.017 -0.019 0.009  0.035 0.008  0.008 0.009  0.020 0.011  0.058 0.007  0.045 0.013 -0.003 0.008 -0.024 0.008 -0.019 0.007 -0.076 0.035 -0.035 0.031 
HIP49756   0.035 0.018  0.009 0.006  0.023 0.006  0.034 0.011  0.034 0.007  0.031 0.004  0.029 0.003  0.024 0.007  0.031 0.004  0.032 0.005  0.045 0.007  0.034 0.004  0.035 0.005  0.036 0.004  0.027 0.004  0.029 0.005  0.029 0.005  0.036 0.004  0.027 0.003  0.027 0.005  0.007 0.015 
HIP5301   -0.084 0.013 -0.112 0.008 -0.045 0.014 -0.077 0.013 -0.053 0.005 -0.063 0.013 -0.077 0.004 -0.034 0.011 -0.061 0.004 -0.075 0.021 -0.071 0.008 -0.067 0.005 -0.075 0.007 -0.085 0.005 -0.074 0.006 -0.069 0.006 -0.092 0.005 -0.089 0.005 -0.084 0.003 -0.080 0.004 -0.093 0.008 
HIP54102  -0.067 0.010 -0.047 0.008 -0.011 0.018 -0.074 0.014 -0.027 0.012 -0.048 0.005 -0.018 0.003 -0.024 0.041  0.029 0.006  0.006 0.016 -0.037 0.008  0.013 0.007 -0.006 0.007  0.002 0.009  0.022 0.006  0.018 0.009 -0.023 0.007 -0.042 0.006 -0.041 0.005 -0.081 0.044 -0.075 0.015 
HIP54287   0.067 0.007  0.060 0.006  0.092 0.009  0.119 0.008  0.147 0.007  0.169 0.010  0.122 0.002  0.095 0.018  0.121 0.005  0.118 0.011  0.156 0.010  0.133 0.005  0.130 0.006  0.129 0.006  0.113 0.006  0.112 0.008  0.112 0.005  0.127 0.006  0.130 0.005  0.147 0.021  0.100 0.006 
HIP54582  -0.075 0.008 -0.128 0.007 -0.052 0.009 -0.126 0.015 -0.045 0.007 -0.067 0.011 -0.071 0.003 -0.097 0.023 -0.068 0.005 -0.068 0.010 -0.056 0.010 -0.072 0.006 -0.058 0.007 -0.094 0.007 -0.111 0.005 -0.094 0.010 -0.158 0.005 -0.096 0.005 -0.119 0.004 -0.095 0.027 -0.137 0.012 
HIP62039   0.094 0.006  0.079 0.006  0.132 0.007  0.122 0.010  0.143 0.007  0.153 0.016  0.116 0.003  0.131 0.006  0.107 0.005  0.108 0.013  0.152 0.008  0.128 0.004  0.134 0.006  0.116 0.005  0.106 0.004  0.116 0.008  0.105 0.005  0.116 0.004  0.120 0.004  0.151 0.010  0.152 0.020 
HIP6407   -0.067 0.049 -0.087 0.008 -0.036 0.021 -0.110 0.013 -0.072 0.010 -0.087 0.005 -0.079 0.006  0.000 0.026 -0.038 0.007 -0.036 0.012 -0.082 0.011 -0.047 0.009 -0.062 0.008 -0.054 0.009 -0.052 0.008 -0.046 0.015 -0.097 0.009 -0.083 0.009 -0.100 0.006 -0.118 0.030 -0.104 0.028 
HIP64150   0.072 0.005  0.051 0.004  0.071 0.018  0.074 0.012  0.099 0.008  0.082 0.008  0.063 0.003  0.059 0.009  0.054 0.003  0.053 0.012  0.071 0.005  0.060 0.004  0.063 0.004  0.054 0.003  0.048 0.003  0.064 0.006  0.046 0.003  0.063 0.003  0.053 0.003  0.116 0.009  0.096 0.014 
HIP64673   0.055 0.014  0.006 0.013  0.034 0.009  0.024 0.008  0.013 0.005  0.016 0.004  0.007 0.004  0.001 0.013 -0.014 0.006 -0.010 0.013  0.022 0.009 -0.014 0.006 -0.005 0.007 -0.017 0.007 -0.030 0.005 -0.017 0.012 -0.034 0.006  0.009 0.006 -0.014 0.004  0.015 0.015 -0.013 0.007 
HIP64713  -0.062 0.012 -0.068 0.003 -0.018 0.009 -0.060 0.012 -0.037 0.005 -0.047 0.008 -0.042 0.003 -0.040 0.016 -0.025 0.005 -0.035 0.013 -0.050 0.006 -0.034 0.005 -0.042 0.007 -0.047 0.006 -0.045 0.004 -0.038 0.006 -0.062 0.005 -0.049 0.005 -0.058 0.004 -0.059 0.011 -0.070 0.009 
HIP65708   0.024 0.015 -0.036 0.006  0.109 0.007 -0.054 0.005  0.050 0.005  0.060 0.005  0.000 0.004  0.011 0.008 -0.011 0.005  0.005 0.009  0.027 0.010  0.027 0.007  0.035 0.006 -0.020 0.007 -0.066 0.007 -0.051 0.008 -0.133 0.006 -0.031 0.006 -0.070 0.005 -0.008 0.010  0.013 0.004 
HIP68468   0.022 0.018  0.036 0.011  0.087 0.009  0.099 0.009  0.116 0.008  0.122 0.004  0.092 0.002  0.053 0.019  0.082 0.005  0.103 0.013  0.135 0.009  0.093 0.006  0.108 0.006  0.085 0.008  0.066 0.005  0.084 0.008  0.062 0.006  0.098 0.006  0.083 0.004  0.112 0.007  0.095 0.005 
HIP69645  -0.040 0.039 -0.019 0.004  0.025 0.003 -0.006 0.006 -0.006 0.015 -0.018 0.003 -0.017 0.004  0.001 0.010 -0.026 0.005 -0.013 0.004 -0.020 0.007 -0.021 0.005 -0.025 0.005 -0.016 0.005 -0.023 0.005 -0.018 0.007 -0.020 0.005 -0.014 0.005 -0.020 0.004 -0.012 0.007 -0.007 0.011 
HIP72043   0.015 0.006 -0.026 0.007  0.024 0.014 -0.012 0.003  0.033 0.013  0.033 0.002  0.007 0.004 -0.012 0.013 -0.007 0.004  0.031 0.005  0.029 0.009  0.004 0.005  0.011 0.006 -0.003 0.005 -0.034 0.005 -0.021 0.006 -0.055 0.004  0.004 0.004 -0.025 0.003  0.005 0.006 -0.012 0.006 
HIP73241   0.143 0.014  0.086 0.007  0.144 0.009  0.088 0.006  0.207 0.012  0.203 0.004  0.121 0.004  0.171 0.018  0.142 0.006  0.138 0.018  0.142 0.009  0.161 0.007  0.140 0.009  0.139 0.009  0.115 0.008  0.104 0.007  0.071 0.005  0.109 0.005  0.095 0.005  0.153 0.026  0.181 0.025 
HIP73815   0.034 0.004  0.038 0.007  0.063 0.005  0.006 0.014  0.054 0.007  0.052 0.002  0.029 0.003  0.046 0.010  0.024 0.004  0.027 0.009  0.048 0.008  0.029 0.004  0.041 0.004  0.022 0.005  0.021 0.004  0.030 0.004  0.008 0.004  0.022 0.003  0.018 0.003  0.045 0.007  0.048 0.008 
HIP74389  -0.011 0.004  0.010 0.008  0.041 0.013  0.042 0.014  0.076 0.007  0.054 0.011  0.068 0.004  0.052 0.010  0.093 0.004  0.077 0.008  0.064 0.008  0.086 0.004  0.073 0.005  0.074 0.007  0.089 0.004  0.082 0.011  0.064 0.003  0.060 0.005  0.066 0.003  0.042 0.008  0.032 0.006 
HIP74432   0.155 0.033  0.072 0.007  0.178 0.011  0.067 0.010  0.190 0.012  0.224 0.014  0.123 0.002  0.134 0.024  0.104 0.005  0.123 0.021  0.197 0.013  0.159 0.007  0.168 0.010  0.130 0.008  0.050 0.006  0.047 0.009  0.003 0.006  0.112 0.005  0.073 0.006  0.142 0.024  0.169 0.031 
HIP7585    0.019 0.004  0.032 0.005  0.050 0.011  0.054 0.005  0.076 0.006  0.057 0.015  0.077 0.002  0.058 0.008  0.093 0.004  0.070 0.011  0.082 0.006  0.090 0.004  0.086 0.004  0.077 0.005  0.094 0.004  0.090 0.005  0.080 0.004  0.050 0.005  0.069 0.003  0.059 0.005  0.067 0.009 
HIP76114  -0.003 0.026 -0.048 0.006  0.010 0.010 -0.017 0.010 -0.016 0.003 -0.005 0.012 -0.018 0.002 -0.011 0.013 -0.018 0.003 -0.034 0.013  0.002 0.014 -0.017 0.004 -0.019 0.006 -0.021 0.005 -0.025 0.004 -0.025 0.005 -0.017 0.004 -0.029 0.004 -0.020 0.003 -0.004 0.010 -0.023 0.009 
HIP77052  -0.082 0.003 -0.069 0.003  0.020 0.010 -0.005 0.015  0.052 0.007  0.040 0.002  0.042 0.003 -0.008 0.025  0.082 0.004  0.036 0.013  0.037 0.006  0.083 0.005  0.056 0.006  0.066 0.006  0.072 0.005  0.059 0.009  0.041 0.005  0.014 0.006  0.022 0.003  0.003 0.007 -0.011 0.024 
HIP77883   0.033 0.023  0.006 0.007  0.080 0.005  0.021 0.015  0.036 0.009  0.046 0.010  0.022 0.003  0.032 0.017  0.025 0.005  0.013 0.018  0.041 0.009  0.042 0.004  0.037 0.006  0.029 0.004  0.023 0.006  0.028 0.012  0.005 0.005  0.021 0.007  0.011 0.003  0.049 0.003  0.038 0.013 
HIP79578   0.023 0.015  0.026 0.006  0.049 0.009  0.023 0.004  0.038 0.007  0.029 0.009  0.044 0.003  0.044 0.007  0.062 0.004  0.037 0.013  0.036 0.007  0.053 0.004  0.040 0.005  0.052 0.004  0.064 0.004  0.062 0.005  0.043 0.004  0.033 0.004  0.036 0.003  0.022 0.010  0.025 0.010 
HIP79672  -0.013 0.005 -0.018 0.007  0.037 0.006  0.021 0.009  0.046 0.009  0.028 0.002  0.041 0.002  0.016 0.003  0.054 0.004  0.018 0.010  0.039 0.007  0.046 0.004  0.048 0.005  0.035 0.004  0.044 0.003  0.050 0.008  0.035 0.004  0.021 0.004  0.032 0.003  0.029 0.012  0.022 0.006 
HIP79715   0.008 0.005 -0.012 0.006  0.001 0.008 -0.007 0.018 -0.008 0.005  0.005 0.010 -0.020 0.004 -0.008 0.014 -0.033 0.005 -0.019 0.005 -0.001 0.006 -0.025 0.005 -0.015 0.006 -0.031 0.006 -0.046 0.005 -0.027 0.007 -0.043 0.005 -0.012 0.005 -0.029 0.004 -0.006 0.007 -0.026 0.007 
HIP81746  -0.063 0.015 -0.137 0.006 -0.025 0.013 -0.100 0.010 -0.035 0.006 -0.018 0.006 -0.050 0.003 -0.056 0.022 -0.051 0.004 -0.070 0.007 -0.047 0.007 -0.033 0.004 -0.047 0.006 -0.061 0.005 -0.094 0.003 -0.095 0.008 -0.131 0.004 -0.064 0.004 -0.088 0.003 -0.074 0.004 -0.096 0.011 
HIP83276  -0.046 0.010 -0.093 0.010 -0.021 0.010 -0.135 0.008 -0.073 0.006 -0.071 0.010 -0.077 0.004 -0.031 0.033 -0.071 0.007 -0.092 0.010 -0.067 0.013 -0.086 0.006 -0.064 0.008 -0.109 0.011 -0.113 0.007 -0.087 0.010 -0.159 0.007 -0.114 0.008 -0.125 0.006 -0.112 0.028 -0.136 0.010 
HIP85042  -0.006 0.008 -0.032 0.004  0.055 0.016  0.009 0.013  0.061 0.005  0.085 0.010  0.030 0.002  0.003 0.021  0.049 0.004  0.030 0.015  0.089 0.024  0.061 0.004  0.049 0.005  0.047 0.005  0.031 0.004  0.024 0.005  0.009 0.004  0.032 0.007  0.041 0.004  0.043 0.008  0.021 0.013 
HIP8507   -0.167 0.013 -0.194 0.005 -0.081 0.009 -0.146 0.013 -0.084 0.007 -0.090 0.001 -0.100 0.003 -0.127 0.028 -0.065 0.003 -0.102 0.015 -0.097 0.007 -0.056 0.004 -0.075 0.007 -0.084 0.006 -0.093 0.004 -0.092 0.007 -0.148 0.006 -0.116 0.005 -0.126 0.003 -0.144 0.022 -0.146 0.008 
HIP87769   0.064 0.014  0.052 0.006  0.066 0.015  0.095 0.010  0.083 0.008  0.081 0.004  0.072 0.003  0.096 0.010  0.092 0.004  0.085 0.016  0.079 0.008  0.078 0.005  0.072 0.005  0.088 0.007  0.084 0.005  0.083 0.005  0.080 0.005  0.070 0.005  0.080 0.004  0.067 0.004  0.083 0.006 
HIP89650   0.029 0.005  0.009 0.004  0.032 0.014  0.017 0.009  0.021 0.011  0.008 0.003  0.000 0.004  0.018 0.024 -0.015 0.004  0.010 0.008  0.012 0.005 -0.012 0.004 -0.007 0.005 -0.003 0.005 -0.023 0.005 -0.007 0.006 -0.020 0.005  0.015 0.004 -0.007 0.004  0.013 0.004  0.004 0.007 
HIP9349   -0.052 0.007 -0.039 0.007 -0.003 0.011 -0.048 0.012 -0.040 0.015 -0.054 0.004 -0.029 0.003 -0.023 0.013  0.017 0.006 -0.005 0.018 -0.049 0.006  0.000 0.007 -0.024 0.006 -0.003 0.008  0.010 0.007 -0.001 0.009 -0.019 0.008 -0.044 0.007 -0.053 0.006 -0.084 0.033 -0.064 0.012 
HIP95962   0.056 0.005  0.034 0.003  0.031 0.004  0.060 0.013  0.045 0.005  0.050 0.006  0.039 0.003  0.052 0.008  0.038 0.005  0.033 0.013  0.047 0.008  0.035 0.004  0.031 0.005  0.034 0.004  0.025 0.004  0.025 0.004  0.041 0.004  0.039 0.005  0.044 0.003  0.057 0.005  0.036 0.009 
HIP96160  -0.068 0.004 -0.069 0.004 -0.013 0.007 -0.051 0.014 -0.036 0.010 -0.051 0.003 -0.035 0.004 -0.019 0.013 -0.012 0.005 -0.025 0.009 -0.044 0.009 -0.017 0.005 -0.034 0.006 -0.026 0.007 -0.026 0.006 -0.026 0.007 -0.055 0.004 -0.045 0.006 -0.067 0.004 -0.085 0.013 -0.064 0.008 

